Tiny galaxies and dark substructures: exploring the "dark" subhaloes in TNG50

Dark matter haloes and subhaloes that host no luminous counterpart are predicted within our current understanding of galaxy formation within a $\Lambda$CDM paradigm. Observational tests, such as gravitational lensing, have made potential detections of such objects around individual galaxies as well as in galaxy groups and clusters. The question of whether or not a dim counterpart might reside in these objects remains an open question. We investigate this point using the TNG50-1 simulation of the IllustrisTNG project. Under the assumption of TNG50's galaxy formation model, we do not find haloes or subhaloes above a total mass of $\rm 10^{9.7} \ M_{\odot}$ that are entirely dark. However, under realistic effective surface brightness cuts of $\rm \leq 29 \ mag \ arcsec^{-2}$, the inference of the most massive dark subhalo in galaxy groups and clusters becomes $\rm M_{DM} \gtrsim 2 \times 10^{10} \ M_{\odot}$. Concentrating on galaxy groups and clusters, we find that dark subhaloes are ubiquitous with more massive dark subhaloes tending to preferentially reside further from the centers of clusters. We find that subhaloes in the mass range of $\rm 4.5 \times 10^{7} \leq M_{DM}/M_{\odot} \leq 2.1\times 10^{8}$ tend to be the most likely to reside in the strong lensing regions of galaxy groups and clusters, and argue that future dark subhalo searches should investigate this mass range.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
